The initial state of heavy-ion collisions

We present a brief review of recent theoretical developments and related phenomenological approaches for understanding the initial state of heavy-ion collisions, with emphasis on the Color Glass Condensate formalism.

==> Figures/dNdEta_IPSat_band_5.02TeV.dat <==
#eta   dN/deta 
 4.965 9.25356 
 4.715 9.83202 
 4.465 10.4509 
 4.215 11.1227 
 3.965 11.8609 
 3.715 12.6807 
 3.465 13.5659 
 3.215 14.5274 
 2.965 15.5169 
 2.715 16.4809 
 2.465 17.3792 
 2.215 18.1833 
 1.965 18.8416 
 1.715 19.3044 
 1.465 19.5822 
 1.215 19.725  
 0.965 19.8144 
 0.715 19.9589 
 0.465 20.259  
 0.215 20.7534 
 -0.035 21.4552 
 -0.285 22.3268 
 -0.535 23.1851 
 -0.785 23.8428 
 -1.035 24.3135 
 -1.285 24.636  
 -1.535 24.7655 
 -1.785 24.7175 
 -2.035 24.464  
 -2.285 23.9158 
 -2.535 23.2814 
 -2.785 22.7942 
 -3.035 22.342  
 -3.285 21.8898 
 -3.535 21.4114 
 -3.785 20.9029 
 -4.035 20.3541 
 -4.035 16.7529 
 -3.785 17.3416 
 -3.535 17.9522 
 -3.285 18.58   
 -3.035 19.2214 
 -2.785 19.9063 
 -2.535 20.5707 
 -2.285 21.1648 
 -2.035 21.6611 
 -1.785 22.0219 
 -1.535 22.2344 
 -1.285 22.2666 
 -1.035 22.1239 
 -0.785 21.8247 
 -0.535 21.3676 
 -0.285 20.6277 
 -0.035 19.8224 
 0.215 19.174   
 0.465 18.7173  
 0.715 18.44    
 0.965 18.2947  
 1.215 17.9996  
 1.465 17.6313  
 1.715 17.1195  
 1.965 16.4612  
 2.215 15.6765  
 2.465 14.8032  
 2.715 13.8991  
 2.965 12.9621  
 3.215 11.981   
 3.465 11.0181  
 3.715 10.1299  
 3.965 9.31727  
 4.215 8.59884  
 4.465 7.94803  
 4.715 7.34981  
 4.965 6.78801  

